Multiple-Kernel Local-Patch Descriptor

We propose a multiple-kernel local-patch descriptor based on efficient match kernels of patch gradients. It combines two parametrizations of gradient position and direction, each parametrization provides robustness to a different type of patch miss-registration: polar parametrization for noise in the patch dominant orientation detection, Cartesian for imprecise location of the feature point. Even though handcrafted, the proposed method consistently outperforms the state-of-the-art methods on two local patch benchmarks.

==> fig/data/n1kappa1.dat <==
0.0000 1.0000
0.0317 0.9997
0.0635 0.9989
0.0952 0.9975
0.1269 0.9955
0.1587 0.9930
0.1904 0.9899
0.2221 0.9863
0.2539 0.9821
0.2856 0.9774
0.3173 0.9722
0.3491 0.9664
0.3808 0.9601
0.4125 0.9533
0.4443 0.9459
0.4760 0.9381
0.5077 0.9297
0.5395 0.9209
0.5712 0.9115
0.6029 0.9017
0.6347 0.8915
0.6664 0.8808
0.6981 0.8696
0.7299 0.8581
0.7616 0.8461
0.7933 0.8337
0.8251 0.8209
0.8568 0.8077
0.8885 0.7941
0.9203 0.7802
0.9520 0.7660
0.9837 0.7514
1.0155 0.7366
1.0472 0.7214
1.0789 0.7059
1.1107 0.6902
1.1424 0.6743
1.1741 0.6581
1.2059 0.6416
1.2376 0.6250
1.2693 0.6082
1.3011 0.5913
1.3328 0.5742
1.3645 0.5569
1.3963 0.5395
1.4280 0.5221
1.4597 0.5045
1.4915 0.4869
1.5232 0.4693
1.5549 0.4516
1.5867 0.4339
1.6184 0.4163
1.6501 0.3986
1.6819 0.3810
1.7136 0.3635
1.7453 0.3460
1.7771 0.3287
1.8088 0.3114
1.8405 0.2943
1.8723 0.2773
1.9040 0.2605
1.9357 0.2439
1.9675 0.2275
1.9992 0.2113
2.0309 0.1953
2.0627 0.1796
2.0944 0.1642
2.1261 0.1490
2.1579 0.1341
2.1896 0.1196
2.2213 0.1053
2.2531 0.0914
2.2848 0.0779
2.3165 0.0647
2.3483 0.0519
2.3800 0.0395
2.4117 0.0275
2.4435 0.0159
2.4752 0.0048
2.5069 -0.0059
2.5387 -0.0162
2.5704 -0.0260
2.6021 -0.0353
2.6339 -0.0441
2.6656 -0.0525
2.6973 -0.0603
2.7291 -0.0677
2.7608 -0.0745
2.7925 -0.0808
2.8243 -0.0866
2.8560 -0.0919
2.8877 -0.0966
2.9195 -0.1007
2.9512 -0.1044
2.9829 -0.1074
3.0147 -0.1100
3.0464 -0.1119
3.0781 -0.1133
3.1099 -0.1142
3.1416 -0.1144


==> fig/data/n2kappa8.dat <==
0.0000 1.0000
0.0317 0.9991
0.0635 0.9963
0.0952 0.9918
0.1269 0.9854
0.1587 0.9773
0.1904 0.9674
0.2221 0.9558
0.2539 0.9425
0.2856 0.9275
0.3173 0.9110
0.3491 0.8930
0.3808 0.8734
0.4125 0.8525
0.4443 0.8302
0.4760 0.8066
0.5077 0.7819
0.5395 0.7560
0.5712 0.7291
0.6029 0.7013
0.6347 0.6726
0.6664 0.6431
0.6981 0.6130
0.7299 0.5823
0.7616 0.5512
0.7933 0.5196
0.8251 0.4878
0.8568 0.4558
0.8885 0.4237
0.9203 0.3917
0.9520 0.3597
0.9837 0.3280
1.0155 0.2966
1.0472 0.2655
1.0789 0.2350
1.1107 0.2050
1.1424 0.1757
1.1741 0.1471
1.2059 0.1194
1.2376 0.0925
1.2693 0.0666
1.3011 0.0417
1.3328 0.0179
1.3645 -0.0047
1.3963 -0.0262
1.4280 -0.0464
1.4597 -0.0653
1.4915 -0.0829
1.5232 -0.0991
1.5549 -0.1140
1.5867 -0.1275
1.6184 -0.1396
1.6501 -0.1502
1.6819 -0.1595
1.7136 -0.1673
1.7453 -0.1737
1.7771 -0.1787
1.8088 -0.1824
1.8405 -0.1847
1.8723 -0.1857
1.9040 -0.1854
1.9357 -0.1839
1.9675 -0.1811
1.9992 -0.1773
2.0309 -0.1723
2.0627 -0.1663
2.0944 -0.1593
2.1261 -0.1514
2.1579 -0.1427
2.1896 -0.1331
2.2213 -0.1229
2.2531 -0.1120
2.2848 -0.1006
2.3165 -0.0887
2.3483 -0.0764
2.3800 -0.0638
2.4117 -0.0509
2.4435 -0.0379
2.4752 -0.0248
2.5069 -0.0116
2.5387 0.0014
2.5704 0.0143
2.6021 0.0270
2.6339 0.0394
2.6656 0.0514
2.6973 0.0630
2.7291 0.0741
2.7608 0.0846
2.7925 0.0945
2.8243 0.1038
2.8560 0.1123
2.8877 0.1200
2.9195 0.1270
2.9512 0.1331
2.9829 0.1383
3.0147 0.1426
3.0464 0.1460
3.0781 0.1484
3.1099 0.1498
3.1416 0.1503


==> fig/data/n3kappa8.dat <==
0.0000 1.0000
0.0317 0.9984
0.0635 0.9935
0.0952 0.9853
0.1269 0.9740
0.1587 0.9596
0.1904 0.9421
0.2221 0.9217
0.2539 0.8986
0.2856 0.8729
0.3173 0.8447
0.3491 0.8142
0.3808 0.7816
0.4125 0.7471
0.4443 0.7110
0.4760 0.6734
0.5077 0.6346
0.5395 0.5949
0.5712 0.5544
0.6029 0.5134
0.6347 0.4721
0.6664 0.4309
0.6981 0.3898
0.7299 0.3492
0.7616 0.3093
0.7933 0.2703
0.8251 0.2324
0.8568 0.1957
0.8885 0.1605
0.9203 0.1270
0.9520 0.0952
0.9837 0.0653
1.0155 0.0375
1.0472 0.0118
1.0789 -0.0118
1.1107 -0.0330
1.1424 -0.0519
1.1741 -0.0685
1.2059 -0.0828
1.2376 -0.0947
1.2693 -0.1044
1.3011 -0.1118
1.3328 -0.1170
1.3645 -0.1201
1.3963 -0.1212
1.4280 -0.1204
1.4597 -0.1178
1.4915 -0.1135
1.5232 -0.1078
1.5549 -0.1007
1.5867 -0.0924
1.6184 -0.0830
1.6501 -0.0728
1.6819 -0.0619
1.7136 -0.0504
1.7453 -0.0386
1.7771 -0.0266
1.8088 -0.0145
1.8405 -0.0025
1.8723 0.0092
1.9040 0.0205
1.9357 0.0312
1.9675 0.0413
1.9992 0.0507
2.0309 0.0591
2.0627 0.0667
2.0944 0.0732
2.1261 0.0786
2.1579 0.0828
2.1896 0.0860
2.2213 0.0879
2.2531 0.0887
2.2848 0.0882
2.3165 0.0867
2.3483 0.0840
2.3800 0.0803
2.4117 0.0756
2.4435 0.0700
2.4752 0.0635
2.5069 0.0563
2.5387 0.0484
2.5704 0.0400
2.6021 0.0311
2.6339 0.0219
2.6656 0.0126
2.6973 0.0031
2.7291 -0.0064
2.7608 -0.0156
2.7925 -0.0247
2.8243 -0.0333
2.8560 -0.0415
2.8877 -0.0491
2.9195 -0.0561
2.9512 -0.0623
2.9829 -0.0677
3.0147 -0.0721
3.0464 -0.0757
3.0781 -0.0783
3.1099 -0.0798
3.1416 -0.0803


==> fig/data/sample.dat <==
-3.1416	0	-0.12485	-0.06345	-0.019837	0.00019218
-3.117	2.7147e-10	-0.12477	-0.063205	-0.019647	0.00018552
-3.0925	1.0897e-09	-0.12453	-0.062471	-0.019079	0.00016602
-3.068	2.466e-09	-0.12413	-0.061253	-0.018144	0.00013502
-3.0434	4.4197e-09	-0.12356	-0.059561	-0.01686	9.4635e-05
-3.0189	6.9784e-09	-0.12284	-0.057406	-0.015251	4.7662e-05
-2.9943	1.0178e-08	-0.12195	-0.054803	-0.013346	-2.6658e-06
-2.9698	1.4066e-08	-0.1209	-0.051771	-0.011181	-5.2878e-05
-2.9452	1.8699e-08	-0.1197	-0.048332	-0.008797	-9.9504e-05
-2.9207	2.4146e-08	-0.11833	-0.04451	-0.0062381	-0.00013932
-2.8962	3.0489e-08	-0.11681	-0.040332	-0.0035525	-0.00016955
-2.8716	3.7829e-08	-0.11513	-0.035828	-0.00079075	-0.00018809
-2.8471	4.628e-08	-0.1133	-0.031031	0.001995	-0.00019362
-2.8225	5.5982e-08	-0.11131	-0.025975	0.0047521	-0.00018573
-2.798	6.7097e-08	-0.10917	-0.020697	0.007428	-0.00016491
-2.7734	7.9816e-08	-0.10688	-0.015234	0.0099716	-0.00013258
-2.7489	9.4364e-08	-0.10443	-0.0096275	0.012334	-9.0911e-05
-2.7243	1.11e-07	-0.10184	-0.0039173	0.014469	-4.2768e-05
-2.6998	1.3005e-07	-0.099095	0.0018543	0.016336	8.5481e-06
-2.6753	1.5187e-07	-0.096207	0.0076447	0.017897	5.9495e-05
-2.6507	1.7689e-07	-0.093175	0.013411	0.019121	0.00010654
-2.6262	2.0563e-07	-0.09	0.019109	0.019982	0.00014641
-2.6016	2.3869e-07	-0.086684	0.024697	0.020462	0.00017631
-2.5771	2.768e-07	-0.08323	0.030132	0.020549	0.0001941
-2.5525	3.208e-07	-0.079639	0.035372	0.020239	0.0001985
-2.528	3.7171e-07	-0.075914	0.040376	0.019534	0.00018911
-2.5035	4.3073e-07	-0.072057	0.045105	0.018445	0.00016653
-2.4789	4.9932e-07	-0.06807	0.049521	0.01699	0.00013223
-2.4544	5.7919e-07	-0.063955	0.053588	0.015192	8.854e-05
-2.4298	6.724e-07	-0.059716	0.057272	0.013085	3.8435e-05
-2.4053	7.8142e-07	-0.055354	0.060541	0.010705	-1.4631e-05
-2.3807	9.0923e-07	-0.050873	0.063367	0.0080944	-6.6973e-05
-2.3562	1.0594e-06	-0.046274	0.065723	0.0053022	-0.00011493
-2.3317	1.2362e-06	-0.041562	0.067587	0.0023797	-0.0001551
-2.3071	1.4449e-06	-0.036738	0.068938	-0.00061843	-0.00018461
-2.2826	1.6917e-06	-0.031805	0.06976	-0.0036353	-0.00020129
-2.258	1.9842e-06	-0.026767	0.070041	-0.006613	-0.00020384
-2.2335	2.3315e-06	-0.021626	0.06977	-0.0094938	-0.00019193
-2.2089	2.7449e-06	-0.016386	0.068942	-0.012221	-0.00016623
-2.1844	3.2377e-06	-0.011049	0.067557	-0.01474	-0.00012836
-2.1598	3.8266e-06	-0.0056195	0.065615	-0.016999	-8.0807e-05
-2.1353	4.5312e-06	-0.00010016	0.063124	-0.018952	-2.6751e-05
-2.1108	5.3761e-06	0.0055056	0.060094	-0.020555	3.0159e-05
-2.0862	6.3909e-06	0.011194	0.05654	-0.021774	8.6046e-05
-2.0617	7.6115e-06	0.016963	0.052479	-0.022579	0.00013708
-2.0371	9.0821e-06	0.022808	0.047935	-0.022948	0.00017975
-2.0126	1.0856e-05	0.028725	0.042932	-0.022866	0.00021112
-1.988	1.3e-05	0.034712	0.037503	-0.02233	0.00022903
-1.9635	1.5593e-05	0.040763	0.031679	-0.021341	0.00023231
-1.939	1.8734e-05	0.046877	0.025499	-0.019911	0.00022081
-1.9144	2.2543e-05	0.053049	0.019002	-0.018061	0.0001955
-1.8899	2.7165e-05	0.059276	0.012233	-0.015819	0.00015841
-1.8653	3.278e-05	0.065553	0.0052382	-0.013222	0.00011251
-1.8408	3.9606e-05	0.071877	-0.0019329	-0.010315	6.1535e-05
-1.8162	4.791e-05	0.078244	-0.0092283	-0.0071488	9.7629e-06
-1.7917	5.8019e-05	0.08465	-0.016594	-0.0037803	-3.825e-05
-1.7671	7.0329e-05	0.091092	-0.023974	-0.00027185	-7.7954e-05
-1.7426	8.5328e-05	0.097565	-0.031309	0.0033104	-0.00010508
-1.7181	0.0001036	0.10407	-0.038542	0.0068974	-0.0001159
-1.6935	0.00012588	0.11059	-0.045611	0.010419	-0.00010744
-1.669	0.00015303	0.11714	-0.052456	0.013804	-7.7612e-05
-1.6444	0.00018612	0.1237	-0.059015	0.016983	-2.5295e-05
-1.6199	0.00022644	0.13027	-0.065226	0.01989	4.9676e-05
-1.5953	0.00027555	0.13685	-0.071028	0.022461	0.00014662
-1.5708	0.00033535	0.14343	-0.076361	0.02464	0.00026421
-1.5463	0.00040812	0.15002	-0.081164	0.026376	0.00040074
-1.5217	0.00049662	0.1566	-0.085379	0.027626	0.00055448
-1.4972	0.00060416	0.16317	-0.088949	0.028357	0.00072408
-1.4726	0.00073472	0.16973	-0.091819	0.028546	0.00090899
-1.4481	0.00089307	0.17627	-0.093936	0.028183	0.0011099
-1.4235	0.0010849	0.1828	-0.095251	0.027268	0.0013293
-1.399	0.001317	0.1893	-0.095716	0.025814	0.0015717
-1.3744	0.0015974	0.19577	-0.095286	0.023849	0.001844
-1.3499	0.0019358	0.20221	-0.093922	0.021412	0.0021562
-1.3254	0.0023433	0.20862	-0.091587	0.018559	0.0025211
-1.3008	0.0028332	0.21499	-0.088248	0.015357	0.0029547
-1.2763	0.0034212	0.22131	-0.083876	0.011887	0.0034766
-1.2517	0.0041255	0.22759	-0.078447	0.0082424	0.0041096
-1.2272	0.0049672	0.23381	-0.071942	0.004529	0.00488
-1.2026	0.0059709	0.23999	-0.064346	0.0008631	0.0058177
-1.1781	0.007165	0.2461	-0.055649	-0.0026292	0.0069558
-1.1536	0.008582	0.25215	-0.045846	-0.0058135	0.0083314
-1.129	0.010259	0.25814	-0.034939	-0.0085483	0.009985
-1.1045	0.012239	0.26406	-0.022931	-0.010687	0.011961
-1.0799	0.014569	0.2699	-0.0098359	-0.012081	0.014308
-1.0554	0.017304	0.27567	0.0043319	-0.012577	0.017079
-1.0308	0.020503	0.28136	0.01955	-0.012026	0.020332
-1.0063	0.024233	0.28696	0.035793	-0.01028	0.02413
-0.98175	0.028569	0.29248	0.053027	-0.0071959	0.028541
-0.9572	0.03359	0.29791	0.071215	-0.0026377	0.033642
-0.93266	0.039384	0.30325	0.090316	0.0035215	0.039513
-0.90812	0.046044	0.30849	0.11028	0.011397	0.046242
-0.88357	0.053672	0.31363	0.13106	0.021093	0.053926
-0.85903	0.062373	0.31867	0.1526	0.032695	0.062663
-0.83449	0.072257	0.3236	0.17484	0.046275	0.072562
-0.80994	0.083436	0.32843	0.19771	0.061886	0.083734
-0.7854	0.096025	0.33314	0.22114	0.07956	0.096294
-0.76085	0.11014	0.33774	0.24507	0.09931	0.11036
-0.73631	0.12588	0.34222	0.26941	0.12113	0.12603
-0.71177	0.14337	0.34658	0.29409	0.14498	0.14344
-0.68722	0.16269	0.35082	0.31903	0.1708	0.16267
-0.66268	0.18392	0.35493	0.34415	0.19853	0.18382
-0.63814	0.20714	0.35892	0.36936	0.22806	0.20696
-0.61359	0.23239	0.36278	0.39458	0.25927	0.23214
-0.58905	0.2597	0.3665	0.41971	0.29201	0.25939
-0.5645	0.28905	0.37009	0.44468	0.32611	0.28872
-0.53996	0.3204	0.37355	0.46939	0.36139	0.32008
-0.51542	0.3537	0.37686	0.49375	0.39765	0.3534
-0.49087	0.38882	0.38004	0.51767	0.43466	0.38857
-0.46633	0.42562	0.38307	0.54108	0.47219	0.42543
-0.44179	0.4639	0.38596	0.56388	0.50999	0.46379
-0.41724	0.50342	0.3887	0.58599	0.5478	0.50341
-0.3927	0.54391	0.39129	0.60732	0.58536	0.544
-0.36816	0.58505	0.39374	0.62781	0.6224	0.58522
-0.34361	0.62647	0.39603	0.64736	0.65865	0.62672
-0.31907	0.66779	0.39818	0.66592	0.69383	0.6681
-0.29452	0.70859	0.40016	0.6834	0.72767	0.70893
-0.26998	0.74842	0.402	0.69974	0.75992	0.74877
-0.24544	0.78682	0.40368	0.71487	0.79032	0.78716
-0.22089	0.82334	0.4052	0.72875	0.81863	0.82363
-0.19635	0.85751	0.40656	0.74132	0.84462	0.85773
-0.17181	0.88889	0.40777	0.75252	0.86808	0.88903
-0.14726	0.91705	0.40881	0.76232	0.88882	0.91709
-0.12272	0.94161	0.4097	0.77068	0.90667	0.94155
-0.098175	0.96221	0.41042	0.77756	0.92149	0.96205
-0.073631	0.97856	0.41099	0.78294	0.93314	0.97832
-0.049087	0.99041	0.41139	0.7868	0.94153	0.99011
-0.024544	0.99759	0.41164	0.78912	0.94659	0.99725
0	1	0.41172	0.7899	0.94829	0.99964
0.024544	0.99759	0.41164	0.78912	0.94659	0.99725
0.049087	0.99041	0.41139	0.7868	0.94153	0.99011
0.073631	0.97856	0.41099	0.78294	0.93314	0.97832
0.098175	0.96221	0.41042	0.77756	0.92149	0.96205
0.12272	0.94161	0.4097	0.77068	0.90667	0.94155
0.14726	0.91705	0.40881	0.76232	0.88882	0.91709
0.17181	0.88889	0.40777	0.75252	0.86808	0.88903
0.19635	0.85751	0.40656	0.74132	0.84462	0.85773
0.22089	0.82334	0.4052	0.72875	0.81863	0.82363
0.24544	0.78682	0.40368	0.71487	0.79032	0.78716
0.26998	0.74842	0.402	0.69974	0.75992	0.74877
0.29452	0.70859	0.40016	0.6834	0.72767	0.70893
0.31907	0.66779	0.39818	0.66592	0.69383	0.6681
0.34361	0.62647	0.39603	0.64736	0.65865	0.62672
0.36816	0.58505	0.39374	0.62781	0.6224	0.58522
0.3927	0.54391	0.39129	0.60732	0.58536	0.544
0.41724	0.50342	0.3887	0.58599	0.5478	0.50341
0.44179	0.4639	0.38596	0.56388	0.50999	0.46379
0.46633	0.42562	0.38307	0.54108	0.47219	0.42543
0.49087	0.38882	0.38004	0.51767	0.43466	0.38857
0.51542	0.3537	0.37686	0.49375	0.39765	0.3534
0.53996	0.3204	0.37355	0.46939	0.36139	0.32008
0.5645	0.28905	0.37009	0.44468	0.32611	0.28872
0.58905	0.2597	0.3665	0.41971	0.29201	0.25939
0.61359	0.23239	0.36278	0.39458	0.25927	0.23214
0.63814	0.20714	0.35892	0.36936	0.22806	0.20696
0.66268	0.18392	0.35493	0.34415	0.19853	0.18382
0.68722	0.16269	0.35082	0.31903	0.1708	0.16267
0.71177	0.14337	0.34658	0.29409	0.14498	0.14344
0.73631	0.12588	0.34222	0.26941	0.12113	0.12603
0.76085	0.11014	0.33774	0.24507	0.09931	0.11036
0.7854	0.096025	0.33314	0.22114	0.07956	0.096294
0.80994	0.083436	0.32843	0.19771	0.061886	0.083734
0.83449	0.072257	0.3236	0.17484	0.046275	0.072562
0.85903	0.062373	0.31867	0.1526	0.032695	0.062663
0.88357	0.053672	0.31363	0.13106	0.021093	0.053926
0.90812	0.046044	0.30849	0.11028	0.011397	0.046242
0.93266	0.039384	0.30325	0.090316	0.0035215	0.039513
0.9572	0.03359	0.29791	0.071215	-0.0026377	0.033642
0.98175	0.028569	0.29248	0.053027	-0.0071959	0.028541
1.0063	0.024233	0.28696	0.035793	-0.01028	0.02413
1.0308	0.020503	0.28136	0.01955	-0.012026	0.020332
1.0554	0.017304	0.27567	0.0043319	-0.012577	0.017079
1.0799	0.014569	0.2699	-0.0098359	-0.012081	0.014308
1.1045	0.012239	0.26406	-0.022931	-0.010687	0.011961
1.129	0.010259	0.25814	-0.034939	-0.0085483	0.009985
1.1536	0.008582	0.25215	-0.045846	-0.0058135	0.0083314
1.1781	0.007165	0.2461	-0.055649	-0.0026292	0.0069558
1.2026	0.0059709	0.23999	-0.064346	0.0008631	0.0058177
1.2272	0.0049672	0.23381	-0.071942	0.004529	0.00488
1.2517	0.0041255	0.22759	-0.078447	0.0082424	0.0041096
1.2763	0.0034212	0.22131	-0.083876	0.011887	0.0034766
1.3008	0.0028332	0.21499	-0.088248	0.015357	0.0029547
1.3254	0.0023433	0.20862	-0.091587	0.018559	0.0025211
1.3499	0.0019358	0.20221	-0.093922	0.021412	0.0021562
1.3744	0.0015974	0.19577	-0.095286	0.023849	0.001844
1.399	0.001317	0.1893	-0.095716	0.025814	0.0015717
1.4235	0.0010849	0.1828	-0.095251	0.027268	0.0013293
1.4481	0.00089307	0.17627	-0.093936	0.028183	0.0011099
1.4726	0.00073472	0.16973	-0.091819	0.028546	0.00090899
1.4972	0.00060416	0.16317	-0.088949	0.028357	0.00072408
1.5217	0.00049662	0.1566	-0.085379	0.027626	0.00055448
1.5463	0.00040812	0.15002	-0.081164	0.026376	0.00040074
1.5708	0.00033535	0.14343	-0.076361	0.02464	0.00026421
1.5953	0.00027555	0.13685	-0.071028	0.022461	0.00014662
1.6199	0.00022644	0.13027	-0.065226	0.01989	4.9676e-05
1.6444	0.00018612	0.1237	-0.059015	0.016983	-2.5295e-05
1.669	0.00015303	0.11714	-0.052456	0.013804	-7.7612e-05
1.6935	0.00012588	0.11059	-0.045611	0.010419	-0.00010744
1.7181	0.0001036	0.10407	-0.038542	0.0068974	-0.0001159
1.7426	8.5328e-05	0.097565	-0.031309	0.0033104	-0.00010508
1.7671	7.0329e-05	0.091092	-0.023974	-0.00027185	-7.7954e-05
1.7917	5.8019e-05	0.08465	-0.016594	-0.0037803	-3.825e-05
1.8162	4.791e-05	0.078244	-0.0092283	-0.0071488	9.7629e-06
1.8408	3.9606e-05	0.071877	-0.0019329	-0.010315	6.1535e-05
1.8653	3.278e-05	0.065553	0.0052382	-0.013222	0.00011251
1.8899	2.7165e-05	0.059276	0.012233	-0.015819	0.00015841
1.9144	2.2543e-05	0.053049	0.019002	-0.018061	0.0001955
1.939	1.8734e-05	0.046877	0.025499	-0.019911	0.00022081
1.9635	1.5593e-05	0.040763	0.031679	-0.021341	0.00023231
1.988	1.3e-05	0.034712	0.037503	-0.02233	0.00022903
2.0126	1.0856e-05	0.028725	0.042932	-0.022866	0.00021112
2.0371	9.0821e-06	0.022808	0.047935	-0.022948	0.00017975
2.0617	7.6115e-06	0.016963	0.052479	-0.022579	0.00013708
2.0862	6.3909e-06	0.011194	0.05654	-0.021774	8.6046e-05
2.1108	5.3761e-06	0.0055056	0.060094	-0.020555	3.0159e-05
2.1353	4.5312e-06	-0.00010016	0.063124	-0.018952	-2.6751e-05
2.1598	3.8266e-06	-0.0056195	0.065615	-0.016999	-8.0807e-05
2.1844	3.2377e-06	-0.011049	0.067557	-0.01474	-0.00012836
2.2089	2.7449e-06	-0.016386	0.068942	-0.012221	-0.00016623
2.2335	2.3315e-06	-0.021626	0.06977	-0.0094938	-0.00019193
2.258	1.9842e-06	-0.026767	0.070041	-0.006613	-0.00020384
2.2826	1.6917e-06	-0.031805	0.06976	-0.0036353	-0.00020129
2.3071	1.4449e-06	-0.036738	0.068938	-0.00061843	-0.00018461
2.3317	1.2362e-06	-0.041562	0.067587	0.0023797	-0.0001551
2.3562	1.0594e-06	-0.046274	0.065723	0.0053022	-0.00011493
2.3807	9.0923e-07	-0.050873	0.063367	0.0080944	-6.6973e-05
2.4053	7.8142e-07	-0.055354	0.060541	0.010705	-1.4631e-05
2.4298	6.724e-07	-0.059716	0.057272	0.013085	3.8435e-05
2.4544	5.7919e-07	-0.063955	0.053588	0.015192	8.854e-05
2.4789	4.9932e-07	-0.06807	0.049521	0.01699	0.00013223
2.5035	4.3073e-07	-0.072057	0.045105	0.018445	0.00016653
2.528	3.7171e-07	-0.075914	0.040376	0.019534	0.00018911
2.5525	3.208e-07	-0.079639	0.035372	0.020239	0.0001985
2.5771	2.768e-07	-0.08323	0.030132	0.020549	0.0001941
2.6016	2.3869e-07	-0.086684	0.024697	0.020462	0.00017631
2.6262	2.0563e-07	-0.09	0.019109	0.019982	0.00014641
2.6507	1.7689e-07	-0.093175	0.013411	0.019121	0.00010654
2.6753	1.5187e-07	-0.096207	0.0076447	0.017897	5.9495e-05
2.6998	1.3005e-07	-0.099095	0.0018543	0.016336	8.5481e-06
2.7243	1.11e-07	-0.10184	-0.0039173	0.014469	-4.2768e-05
2.7489	9.4364e-08	-0.10443	-0.0096275	0.012334	-9.0911e-05
2.7734	7.9816e-08	-0.10688	-0.015234	0.0099716	-0.00013258
2.798	6.7097e-08	-0.10917	-0.020697	0.007428	-0.00016491
2.8225	5.5982e-08	-0.11131	-0.025975	0.0047521	-0.00018573
2.8471	4.628e-08	-0.1133	-0.031031	0.001995	-0.00019362
2.8716	3.7829e-08	-0.11513	-0.035828	-0.00079075	-0.00018809
2.8962	3.0489e-08	-0.11681	-0.040332	-0.0035525	-0.00016955
2.9207	2.4146e-08	-0.11833	-0.04451	-0.0062381	-0.00013932
2.9452	1.8699e-08	-0.1197	-0.048332	-0.008797	-9.9504e-05
2.9698	1.4066e-08	-0.1209	-0.051771	-0.011181	-5.2878e-05
2.9943	1.0178e-08	-0.12195	-0.054803	-0.013346	-2.6658e-06
3.0189	6.9784e-09	-0.12284	-0.057406	-0.015251	4.7662e-05
3.0434	4.4197e-09	-0.12356	-0.059561	-0.01686	9.4635e-05
3.068	2.466e-09	-0.12413	-0.061253	-0.018144	0.00013502
3.0925	1.0897e-09	-0.12453	-0.062471	-0.019079	0.00016602
3.117	2.7147e-10	-0.12477	-0.063205	-0.019647	0.00018552
3.1416	0	-0.12485	-0.06345	-0.019837	0.00019218

